Discovery and Timing of 49 Pulsars from the Arecibo 327-MHz Drift Survey

We present 18 pulsar discoveries from the AO327 pulsar survey, along with their timing solutions and those for an additional 31 AO327-discovered pulsars. Timing solutions were constructed using observations from a follow-up timing campaign taken between the periods of 2013 -- 2019 using the Arecibo Observatory's 327-MHz receiver. Aside from PSR J0916+0658, an isolated pulsar that shows evidence for partial recycling, the remaining discoveries are non-recycled pulsars. We present a brief census of emission features for all pulsars with the following standouts. PSR~J1942+0142 is found to exhibit the very rare phenomenon of subpulse bi-drifting and PSR~J0225+1727 has an interpulse. We also report distance estimates using the NE2001, YMW16, and NE2025 Galactic electron density models, and identify at least 10 sources where either one or more models underestimate the maximum Galactic line of sight dispersion measure. We compare our discoveries with those of the GBNCC survey, finding that off the Galactic plane, the majority of failures arise from YMW16, while in the Galactic plane, NE2025 shows a marginal degradation of performance relative to NE2001.

==> machine_table.txt <==
Discovery and Timing of 49 Pulsars from the Arecibo 327-MHz Drift Survey
Authors: Olszanski T., Lewis E., Deneva J., Freire P., McLaughlin M., Stovall K., Bagchi M., Martinez J., Perera B.
Table: Timing solutions and related parameters
================================================================================
Byte-by-byte Description of file: table_timing.txt
--------------------------------------------------------------------------------
Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
1-  10 A10   -       Name      Pulsar name based on J2000 coordinates
12-  24 A13   h:m:s       RAJ      Right ascension (J2000)
26-  34 F9.3   s       u_RAJ      Right ascension uncertainty
36-  47 A12   d:m:s       DEC      Declination (J2000)
49-  57 F9.3   arcsec       u_DEC      Declination uncertainty
59-  74 F16.13   Hz       F0      Barycentric rotation frequency
76-  84 F9.3   Hz       u_F      Barycentric rotation frequency uncertainty
86-  94 F9.6   Hz2       FDOT      Time derivative of barycentric rotation frequency
96-  104 F9.3   Hz2      u_FDOT      Time derivative of barycentric rotation frequency uncertainty
106-  112 F7.3   pc/cm3       DM      Dispersion measure
114-  122 F9.3   pc/cm3       u_DM      Dispersion measure uncertainty
124-  128 I5   MJD       C_EP      Reference epoch of timing model 
130-  132 I3   -       N_TOA      Number of TOAs
134-  137 F4.0   -       S_RMS      Solution RMS 
139-  141 F3.1   -       SCHISQ      Solution chisqr
143-  145 F2.1   yr       span     Dataspan
147-  159 A11   MJD       range      Range of MJDs
161-  163 F3.1   [yr]       age     Characteristic age
165-  168 F4.1   [gauss]       Bfield  Magnetic Field
170-  173 F4.1   [erg/s]       Edot  Spin down energy loss rate
175-  178 F4.1   kpc       D_NE      NE2001 inferred distance (1)
180-  183 F4.1   kpc       D_YMW      YMW16 inferred distance (2)
185-  187 F3.1   Jy       S      Average P-band Flux
189-  191 F3.1   Jy       u_S    P-band Flux RMS (3)
193-  196 F4.2   Jy       S      Average L-band Flux 
198-  201 F4.2   Jy       u_S      L-band Flux RMS (4)
203-  213 A11   -       EF      Emission Features (5)
--------------------------------------------------------------------------------
Note (1): NE2001 galactic electron density model; see Cordes & Lazio 2002 (10.48550/arXiv.astro-ph/0207156)
Note (2): YMW16 galactic electron density model; see Yao et al. 2016 (10.3847/1538-4357/835/1/29)
Note (3): Calculated as the RMS of flux measurements over all epochs
Note (4): We mark sources with only a single detection by listing no uncertainty.
Note (5):
     D = Drifting
     D = Bi-drifting
     IP = Interpulse
     M = Mode-changing
     N = Nulling
     AM = Amplitude modulation
     S = Scintillation
--------------------------------------------------------------------------------
 J0011+0805   00:11:42.32 2.426e-02  +08:05:42.6 9.036e-01  0.3917159530882 1.093e-11   -7.2027 1.166e-19  24.758 1.796e-02 57808  81  823 3.0 5.1 56876---58740 6.9 12.5 31.0  1.3  5.0 0.3 0.1 ---- ----     AM,M?,N
 J0050+0348   00:50:23.80 1.008e-01    +03:47:58 3.527e+00  0.7317672555072 1.799e-11    -5.005 1.416e-19   26.42 1.653e-02 57987  48  797 2.0 4.3 57203---58771 7.4 12.1 31.2           0.4 0.3 ---- ----           S
 J0158+2106  01:58:45.984 8.687e-03  +21:06:47.5 3.526e-01   1.979030408151 1.045e-11  -1.37960 1.156e-19  19.777 1.067e-02 57515 160  930 3.8 5.6 56499---58532 7.4 11.6 32.0  0.9  1.5 0.7 0.3 0.31 0.00           S
 J0225+1727  02:25:22.288 1.084e-02  +17:27:44.1 4.662e-01   2.562757254921 9.709e-12  -7.44343 1.349e-19  19.975 5.779e-03 57546 128  288 1.6 5.0 56641---58451 6.7 11.8 32.9  0.8  1.4 0.8 0.4 0.17 0.00        IP,S
 J0229+2058  02:29:11.995 8.107e-03  +20:58:34.3 3.737e-01   1.239438282432 5.327e-12  -4.31612 8.048e-20  26.664 5.336e-03 57475 135  486 2.6 5.3 56500---58451 6.7 12.2 32.3  1.1  2.0 0.3 0.5 0.03 0.02   D?,M?,N,S
 J0241+1604   02:41:25.79 7.259e-02    +16:04:14 3.287e+00  0.6472955962072 1.851e-12  -5.60985 1.939e-20  19.558 6.844e-03 57621 140  377 1.0 6.2 56499---58744 7.3 12.2 31.2  0.8  1.3 0.6 0.2 ---- ----          AM
 J0245+1433   02:45:19.89 5.017e-02    +14:33:19 2.299e+00  0.4699470190362 2.482e-12   -5.2125 2.847e-20  29.506 8.077e-03 57621  86  598 5.4 6.2 56499---58744 7.2 12.4 31.0  1.2  2.5 1.0 0.5 ---- ----        AM,N
 J0457+2333   04:57:03.00 1.964e-02    +23:33:54 2.285e+00   1.980583234463 2.054e-11    -6.170 1.536e-19  58.672 6.930e-03 57816  48  237 2.5 5.1 56890---58744 8.7 11.0 30.7  1.9  1.5 2.0 0.4 ---- ----        AM,N
 J0608+0044  06:08:48.540 2.061e-03 +00:44:11.25 8.406e-02   0.929218888961 1.213e-11   -1.2149 4.601e-19  48.434 8.309e-03 56889  82  318 3.4 2.0 56522---57258 7.1 12.1 31.6  1.9  1.3 1.5 0.6 0.13 0.12           D
 J0611+0411  06:11:51.800 1.737e-02  +04:11:09.8 2.430e-01   0.597211849968 1.044e-10     -3.81 1.241e-18   69.63 2.489e-02 57308  47  867 1.0 2.2 56916---57701 8.4 11.6 30.0  2.4  1.7 0.2 0.1 ---- ----      AM,D,N
 J0627+0649 06:27:53.6275 6.781e-04 +06:49:54.06 3.457e-02   2.885811444479 2.339e-12 -1.414561 5.037e-20  86.512 3.038e-03 57325 116  144 2.1 4.5 56500---58152 6.5 11.9 33.2  2.6  1.8 1.9 1.8 0.06 0.06          AM
 J0639-0004  06:39:44.592 1.353e-02  -00:04:53.4 2.809e-01   0.415009456624 2.017e-11   -9.2020 9.412e-19   70.09 3.566e-02 56950  75 1223 0.8 2.2 56554---57347 5.8 13.1 32.2           0.4 0.2 ---- ----        AM,N
 J0806+0811  08:06:18.629 6.274e-03  +08:11:54.8 3.356e-01   0.484706968755 3.099e-12    -6.968 1.137e-19  46.700 1.597e-02 57396 150  930 3.2 4.9 56500---58293 8.0 11.9 30.1  2.0  1.9 0.6 0.2 0.42 0.00      AM,M,N
 J0848+1640  08:48:44.016 8.055e-03  +16:40:24.6 4.109e-01  2.2106472850544 1.871e-12   -5.6118 2.468e-20 38.5556 1.913e-03 57366 152  112 1.1 4.8 56500---58234 7.8 11.4 31.7  1.7  2.4 0.6 0.2 0.04 0.03   AM,D?,M,N
 J0916+0658 09:16:15.2394 1.667e-03 +06:58:32.89 8.069e-02   24.52432584050 3.618e-09     -1.52 5.153e-18 19.1720 1.569e-03 58210 116   99 4.6 1.4 57957---58463 9.4  9.5 32.2  0.8  0.9 1.8 0.8 ---- ----            
 J0928+0614  09:28:29.908 2.246e-03 +06:14:08.43 9.909e-02  0.4853784462631 7.766e-13  -4.21575 1.152e-20  50.480 4.455e-03 57481 194  270 1.7 5.4 56500---58463 7.3 12.3 30.9 41.0 25.0 0.8 0.3 ---- ----          AM
 J1147+0829  11:47:42.756 1.813e-02  +08:29:04.0 6.480e-01   0.615361380485 2.405e-11    -6.158 2.227e-19  26.895 1.539e-02 57644 113  851 1.4 3.3 57049---58240 7.2 12.2 31.2  1.6 25.0 0.2 0.1 0.11 0.07           N
 J1215+3058  12:15:58.977 7.730e-03 +30:58:45.97 1.825e-01   1.196223223417 1.903e-09     -7.87 2.757e-18  15.557 8.431e-03 57999  60  362 1.3 1.1 57789---58210 7.4 11.8 31.6  1.3  1.9 0.3 0.2 ---- ----      AM,N,S
 J1531+0519   15:31:40.35 2.416e-02  +05:19:49.3 5.384e-01   0.704213869107 5.667e-11     -1.50 3.259e-18   31.27 6.800e-02 58444  63 2089 1.3 1.6 58155---58734 7.9 11.8 30.6  3.1 25.0 0.5 0.2 ---- ----      AM,M,N
 J1538+1736  15:38:10.473 3.903e-03 +17:36:10.24 7.659e-02   1.448665690319 3.097e-11    -6.331 2.638e-19  34.588 1.295e-02 57706 158  904 3.8 4.2 56936---58477 7.6 11.7 31.6 32.4 25.0 0.3 0.2 0.10 0.05            
 J1628+0613  16:28:53.936 4.334e-03 +06:13:54.60 1.395e-01   0.723782796197 9.865e-12   -5.8215 9.771e-20  51.701 6.180e-03 57485 125  697 1.1 4.6 56647---58325 7.3 12.1 31.2 44.2 25.0 0.4 0.2 0.22 0.05        AM,M
 J1637+1131 16:37:47.6875 1.382e-03 +11:31:59.39 3.631e-02  0.5957665944149 3.385e-12    -9.728 3.130e-20  53.913 3.583e-03 57485 124  280 1.2 4.6 56647---58325 8.0 11.8 30.4 43.8 25.0 1.2 0.5 0.69 0.00      AM,D,N
 J1656+0018  16:56:31.830 1.822e-02  +00:18:04.4 3.863e-01   0.667584921012 4.522e-11     -9.39 3.708e-19   47.42 2.469e-02 57685  81 1742 2.8 4.3 56894---58477 8.1 11.8 30.4  2.1  4.0 0.3 0.2 ---- ----      AM,N,S
 J1726-0022  17:26:27.278 1.185e-02  -00:22:00.8 2.706e-01   0.764725287739 3.947e-11    -7.300 7.107e-19  59.857 1.777e-02 57104  68  869 1.2 2.5 56647---57562 7.2 12.1 31.3           0.4 0.1 ---- ----            
 J1738+0418  17:38:24.575 2.345e-03 +04:18:15.25 9.116e-02   0.718536989349 2.140e-11      -9.5 2.709e-19  23.530 7.742e-03 57323  71  339 2.6 2.0 56963---57684 9.1 11.2 29.4  1.1  1.1 0.5 0.1 ---- ----        AM,N
 J1743+0532  17:43:04.452 1.121e-02 +05:32:11.34 1.458e-01   0.678589822200 2.330e-10    -2.157 2.763e-18  55.422 1.582e-02 57450  64  622 0.8 1.3 57218---57684 6.7 12.4 31.8  2.2  3.9 1.1 0.3 ---- ----         AM?
 J1749+1629   17:49:10.45 2.639e-02  +16:29:43.0 4.891e-01   0.432713602497 1.256e-11     -5.55 4.650e-18   59.50 3.501e-02 57471  43 1694 1.8 1.3 57231---57712 7.1 12.4 31.0  3.1  7.5 0.3 0.2 ---- ----        AM,N
 J1750+0733   17:50:37.15 2.326e-02  +07:33:11.7 3.780e-01   0.523899070825 7.719e-11    -1.876 4.951e-18   55.69 4.949e-02 57450  82 2195 7.3 1.3 57218---57684 6.7 12.6 31.6  2.3  3.8 1.3 0.3 ---- ----        AM,N
 J1802+0344  18:02:38.258 4.043e-03 +03:44:30.72 1.050e-01   1.505343104273 1.834e-11   -4.1522 4.609e-19  76.942 1.383e-02 57000  84  527 1.0 2.8 56496---57504 6.8 12.1 32.4  2.8  5.1 0.4 0.1 ---- ----            
 J1807+0359  18:07:15.858 2.560e-03 +03:59:29.26 4.348e-02   1.251928081695 6.347e-12   -1.1578 1.869e-19  52.694 4.365e-03 57029 100  280 1.2 2.9 56496---57562 8.2 11.4 30.8  2.0  2.4 1.2 0.6 0.22 0.00          AM
 J1832+2749 18:32:18.9796 1.558e-03 +27:49:36.29 2.425e-02  1.5830130550692 9.677e-12  -2.81755 7.754e-20  47.361 5.472e-03 57941  98  186 1.8 4.6 57110---58772 6.9 11.9 32.2  2.7  3.9 2.5 0.5 ---- ----       AM,D?
 J1912+1947  19:12:51.077 1.169e-02 +19:47:40.38 1.492e-01   0.420841476666 8.493e-12    -2.542 2.086e-18   94.19 3.272e-02 58049  71 1079 1.7 1.2 57826---58273 6.4 12.8 31.6  4.0  3.3 0.8 0.3 ---- ----     AM,D?,N
 J1917+3115  19:17:33.045 3.604e-03 +31:15:05.63 5.007e-02  0.5434273079951 3.411e-12   -7.0485 1.095e-19  81.091 1.192e-02 58329  98  465 3.0 2.8 57826---58834 7.1 12.3 31.2  4.3  7.1 1.0 0.3 ---- ----        AM,N
 J1937-0023 19:37:02.3896 1.414e-03 -00:23:40.68 6.741e-02   4.163380473766 1.789e-11  -1.99147 1.752e-19  67.882 3.848e-03 57634 107  228 2.9 6.2 56496---58772 7.5 11.2 32.5           0.9 0.4 0.17 0.06            
 J1938+1505   19:38:07.62 6.409e-02  +15:05:46.8 9.076e-01    0.34453488326 5.435e-10     -2.86 7.934e-18   74.44 1.303e-01 57278  62 4878 2.4 1.2 57053---57504 7.3 12.4 30.6  3.5  2.6 0.5 0.4 ---- ----         D,N
 J1942+0147  19:42:13.936 8.255e-03  +01:47:59.7 1.999e-01   0.711856908341 4.495e-11    -1.657 3.451e-19  133.19 2.053e-02 57912 109 1081 2.3 4.7 57053---58772 7.8 11.8 30.7  5.6 25.0 1.7 1.0 0.22 0.00     D^{*},N
 J1945+0720  19:45:44.833 2.857e-03 +07:20:40.75 6.514e-02   0.931069241340 6.960e-12  -1.02849 1.142e-19  62.280 8.278e-03 57634 104  402 7.9 6.2 56496---58772 7.2 12.1 31.6  2.8  2.6 1.2 0.5 0.12 0.02         AM?
 J1946+1447   19:46:43.16 2.018e-02  +14:47:46.7 2.770e-01    0.43815067512 2.049e-10    -2.548 3.076e-18   50.51 3.728e-02 57278  58 1247 1.4 1.2 57053---57504 6.4 12.8 31.6  2.8  2.1 0.5 0.2 ---- ----        AM,N
 J1957+0724   19:57:03.85 2.010e-02  +07:24:24.5 3.695e-01  0.1994415276246 6.036e-12  -1.02122 1.223e-19   61.76 4.713e-02 58011  73 1560 0.4 4.3 57231---58792 6.5 13.1 30.9  2.9  3.2 0.2 0.1 ---- ----          AM
 J2050+1820   20:50:54.04 4.124e-02  +18:20:36.3 2.604e-01   0.198085342770 9.593e-12   -3.8515 1.337e-19   63.06 2.504e-02 57359  66 1108 0.9 4.0 56627---58093 6.9 12.9 30.5  3.8  7.5 0.5 0.2 ---- ----     AM,D?,N
 J2059+1100  20:59:04.675 4.064e-03 +11:00:28.04 9.575e-02   1.048373857300 2.539e-11    -2.358 2.423e-19  60.298 7.635e-03 57520  52  261 0.9 3.1 56948---58093 7.8 11.7 31.0  4.2 25.0 0.7 0.1 ---- ----         D,N
 J2105+0757  21:05:26.193 1.858e-02  +07:57:57.9 4.611e-01   0.266917176516 9.716e-12   -2.6754 9.816e-20   52.48 4.958e-02 57667  86 1950 1.0 4.1 56917---58417 7.2 12.6 30.5  3.5 25.0 0.6 0.2 ---- ----         D,N
 J2151+1918  21:51:11.459 9.054e-03 +19:18:12.54 1.488e-01   0.967338765175 8.028e-11   -1.6137 7.884e-19  30.950 1.700e-02 58053  54  703 1.5 2.3 57628---58478 7.0 12.1 31.8  1.9  3.0 0.2 0.1 ---- ----          AM
 J2202+2134 22:02:16.9853 1.859e-03 +21:34:33.88 4.493e-02  0.7362111351584 2.706e-12    -6.525 7.977e-20  17.763 7.800e-03 58360 114  332 0.5 2.6 57888---58834 8.2 11.6 30.3  1.3  1.4 0.5 0.2 ---- ----        AM,N
 J2252+2455  22:52:19.036 3.117e-03 +24:55:52.17 7.253e-02  0.5562019391241 2.787e-12    -3.457 2.382e-19  34.788 1.223e-02 58506  86  447 2.2 1.8 58180---58834 7.4 12.2 30.9  2.1  4.0 0.5 0.1 ---- ----         D,N
 J2329+1657  23:29:39.247 1.062e-02  +16:57:17.7 2.127e-01   1.582027544328 3.779e-11    -1.994 2.968e-19  30.438 1.907e-02 57747 107 1028 2.0 5.5 56737---58758 8.1 11.4 31.1  1.8  7.1 0.3 0.1 0.19 0.09            
 J2340+0831  23:40:51.948 2.808e-03 +08:31:21.57 9.026e-02   3.297275069476 3.142e-12  -1.53789 7.667e-20  23.777 2.224e-03 57412 147  271 3.5 5.8 56347---58478 7.5 11.3 32.3  1.2  3.2 2.1 1.4 0.10 0.03       AM,D?
 J2347+0300  23:47:44.471 1.586e-02  +03:00:12.1 5.415e-01  0.7214716244018 1.791e-11  -2.73676 1.659e-19  16.074 5.506e-03 58179  49  220 1.7 3.1 57618---58740 6.6 12.4 31.9  0.8  1.6 1.7 0.1 ---- ----        AM,N
 J2354+0434   23:54:08.76 7.335e-02    +04:34:04 2.465e+00   1.045575445235 1.316e-10    -4.785 1.233e-18   12.58 2.780e-02 58160  91 1306 4.0 3.2 57580---58740 7.5 11.8 31.3  0.6  1.1 1.5 0.4 ---- ----        AM,N

